MultiVerS: Improving scientific claim verification with weak supervision and full-document context

The scientific claim verification task requires an NLP system to label scientific documents which Support or Refute an input claim, and to select evidentiary sentences (or rationales) justifying each predicted label. In this work, we present MultiVerS, which predicts a fact-checking label and identifies rationales in a multitask fashion based on a shared encoding of the claim and full document context. This approach accomplishes two key modeling goals. First, it ensures that all relevant contextual information is incorporated into each labeling decision. Second, it enables the model to learn from instances annotated with a document-level fact-checking label, but lacking sentence-level rationales. This allows MultiVerS to perform weakly-supervised domain adaptation by training on scientific documents labeled using high-precision heuristics. Our approach outperforms two competitive baselines on three scientific claim verification datasets, with particularly strong performance in zero / few-shot domain adaptation experiments. Our code and data are available at https://github.com/dwadden/multivers.

==> abstract.txt <==
Title: 

MultiVerS: Improving scientific claim verification with weak supervision and full-document context


Abstract:

The scientific claim verification task requires an NLP system to label scientific documents which Support or Refute an input claim, and to select evidentiary sentences (or rationales) justifying each predicted label. In this work, we present MultiVerS, which predicts a fact-checking label and identifies rationales in a multitask fashion based on a shared encoding of the claim and full document context. This approach accomplishes two key modeling goals. First, it ensures that all relevant contextual information is incorporated into each labeling decision. Second, it enables the model to learn from instances annotated with a document-level fact-checking label, but lacking sentence-level rationales. This allows MultiVerS to perform weakly-supervised domain adaptation by training on scientific documents labeled using high-precision heuristics. Our approach outperforms two competitive baselines on three scientific claim verification datasets, with particularly strong performance in zero / few-shot domain adaptation experiments. Our code and data are available at https://github.com/dwadden/multivers.


==> cspell.json <==
{
    "version": "0.2",
    "ignorePaths": [],
    "dictionaryDefinitions": [],
    "dictionaries": [],
    "words": [
        "pretraining",
        "pretrained",
        "pretrain",
        "finetune",
        "finetuning",
        "healthver",
        "scifact",
        "covidfact",
        "longchecker",
        "longformer",
        "coreference",
        "TREC",
        "biomed",
        "hyperparameters",
        "coreferential",
        "leaderboard",
        "decontextualize",
        "decontextualized",
        "decontextualization",
        "feedforward",
        "softmax",
        "anonymized",
        "multitask",
        "interpretability",
        "coreferences",
        "relatedly"
    ],
    "ignoreWords": [
        "Abst",
        "Arman",
        "Beltagy",
        "Hannaneh",
        "Hajishirzi",
        "dwadden",
        "hannaneh",
        "kylel",
        "lucyw",
        "armanc",
        "beltagy",
        "allenai",
        "erini",
        "MURI",
        "DARPA",
        "Arkadiy",
        "Saakyan",
        "Tuhin",
        "Chakrabarty",
        "Mourad",
        "Sarrouti",
        "Xiangci",
        "Ronak",
        "Pradeep"
    ],
    "import": []
}


==> table/ablations_full_raw.tsv <==
Setting	Architecture	Encoder	Pretraining	abstract_label_only_precision	abstract_label_only_recall	abstract_label_only_f1	sentence_label_precision	sentence_label_recall	sentence_label_f1	abstract_label_only_precision	abstract_label_only_recall	abstract_label_only_f1	sentence_label_precision	sentence_label_recall	sentence_label_f1	abstract_label_only_precision	abstract_label_only_recall	abstract_label_only_f1	sentence_label_precision	sentence_label_recall	sentence_label_f1
				healthver	healthver	healthver	healthver	healthver	healthver	covidfact	covidfact	covidfact	covidfact	covidfact	covidfact	scifact	scifact	scifact	scifact	scifact	scifact
Zero-shot	Multitask	Longformer	All	\sz{60.6}	\sz{20.5}	30.7	\sz{25.0}	\sz{4.6}	7.8	\sz{48.8}	\sz{45.7}	47.2	\sz{32.7}	\sz{18.5}	23.6	\sz{49.0}	\sz{44.6}	46.7	\sz{39.0}	\sz{21.6}	27.8
Zero-shot	Multitask	Longformer	Fever	\sz{80.0}	\sz{0.7}	1.3	\sz{66.7}	\sz{0.4}	0.7	\sz{95.8}	\sz{14.5}	25.2	\sz{63.5}	\sz{6.2}	11.2	\sz{83.8}	\sz{14.0}	23.9	\sz{64.9}	\sz{6.5}	11.8
Zero-shot	Multitask	RoBERTa	All	\sz{59.5}	\sz{24.0}	34.2	\sz{25.4}	\sz{5.6}	9.2	\sz{49.3}	\sz{47.3}	48.3	\sz{35.2}	\sz{20.9}	26.2	\sz{45.5}	\sz{45.0}	45.2	\sz{34.4}	\sz{20.8}	25.9
Zero-shot	Pipe	Longformer	All	\sz{58.8}	\sz{1.7}	3.2	\sz{29.4}	\sz{0.5}	0.9	\sz{67.3}	\sz{11.0}	19.0	\sz{57.4}	\sz{5.8}	10.5	\sz{80.6}	\sz{13.1}	22.5	\sz{72.2}	\sz{7.0}	12.8
Zero-shot	MT / PI	Longformer	All	\sz{60.9}	\sz{2.3}	4.5	\sz{41.7}	\sz{0.9}	1.8	\sz{78.5}	\sz{16.1}	26.7	\sz{57.7}	\sz{7.6}	13.5	\sz{80.9}	\sz{17.1}	28.3	\sz{75.5}	\sz{10.0}	17.7
Few-shot	Multitask	Longformer	All	\sz{63.6}	\sz{47.9}	54.7	\sz{41.9}	\sz{31.0}	35.7	\sz{71.3}	\sz{68.1}	69.7	\sz{39.5}	\sz{35.4}	37.4	\sz{76.4}	\sz{54.1}	63.3	\sz{51.7}	\sz{40.3}	45.3
Few-shot	Multitask	Longformer	Fever	\sz{56.4}	\sz{50.8}	53.4	\sz{34.8}	\sz{29.4}	31.9	\sz{74.4}	\sz{74.4}	74.4	\sz{39.3}	\sz{45.3}	42.1	\sz{72.4}	\sz{43.7}	54.5	\sz{48.8}	\sz{32.4}	39.0
Few-shot	Multitask	Longformer	None	\sz{38.5}	\sz{40.4}	39.4	\sz{28.5}	\sz{25.7}	27.0	\sz{67.8}	\sz{67.8}	67.8	\sz{24.9}	\sz{20.7}	22.6	\sz{20.0}	\sz{30.6}	24.2	\sz{9.5}	\sz{12.7}	10.8
Few-shot	Multitask	RoBERTa	All	\sz{55.0}	\sz{47.9}	51.2	\sz{39.0}	\sz{35.0}	36.9	\sz{72.5}	\sz{71.6}	72.1	\sz{39.7}	\sz{42.5}	41.0	\sz{59.0}	\sz{44.1}	50.5	\sz{36.8}	\sz{31.6}	34.0
Few-shot	Pipe	Longformer	All	\sz{56.3}	\sz{49.7}	52.8	\sz{32.6}	\sz{27.0}	29.5	\sz{69.4}	\sz{67.2}	68.3	\sz{40.6}	\sz{36.0}	38.2	\sz{54.8}	\sz{51.4}	53.0	\sz{43.7}	\sz{36.8}	39.9
Few-shot	MT / PI	Longformer	All	\sz{67.0}	\sz{35.9}	46.7	\sz{44.5}	\sz{25.3}	32.3	\sz{72.6}	\sz{50.2}	59.3	\sz{40.2}	\sz{29.7}	34.1	\sz{85.3}	\sz{41.9}	56.2	\sz{54.7}	\sz{33.0}	41.1
Fully-supervised	Multitask	Longformer	All	\sz{78.9}	\sz{76.3}	77.6	\sz{71.4}	\sz{67.0}	69.1	\sz{77.3}	\sz{77.3}	77.3	\sz{41.5}	\sz{46.1}	43.7	\sz{73.8}	\sz{71.2}	72.5	\sz{67.4}	\sz{67.0}	67.2
Fully-supervised	Multitask	Longformer	Fever	\sz{77.5}	\sz{76.6}	77.1	\sz{70.8}	\sz{69.8}	70.3	\sz{77.5}	\sz{77.3}	77.4	\sz{40.6}	\sz{46.5}	43.3	\sz{64.3}	\sz{72.1}	67.9	\sz{57.1}	\sz{67.0}	61.7
Fully-supervised	Multitask	Longformer	None	\sz{75.0}	\sz{74.0}	74.5	\sz{71.8}	\sz{67.8}	69.7	\sz{69.7}	\sz{69.7}	69.7	\sz{35.3}	\sz{38.1}	36.6	\sz{64.9}	\sz{61.7}	63.3	\sz{62.7}	\sz{54.6}	58.4
Fully-supervised	Multitask	RoBERTa	All	\sz{77.8}	\sz{80.0}	78.8	\sz{73.4}	\sz{72.0}	72.7	\sz{78.2}	\sz{78.2}	78.2	\sz{40.8}	\sz{46.3}	43.4	\sz{67.1}	\sz{68.0}	67.6	\sz{62.7}	\sz{61.9}	62.3
Fully-supervised	Pipe	Longformer	All	\sz{78.7}	\sz{78.1}	78.4	\sz{70.2}	\sz{68.3}	69.2	\sz{79.9}	\sz{75.4}	77.6	\sz{48.2}	\sz{47.2}	47.7	\sz{68.5}	\sz{73.4}	70.9	\sz{64.5}	\sz{68.1}	66.2
Fully-supervised	MT / PI	Longformer	All	\sz{77.6}	\sz{64.8}	70.6	\sz{70.0}	\sz{59.5}	64.3	\sz{77.7}	\sz{69.4}	73.3	\sz{43.6}	\sz{44.4}	44.0	\sz{80.5}	\sz{48.2}	60.3	\sz{70.5}	\sz{47.8}	57.0


==> table/ablations_pct_delta.tsv <==
	Setting	Architecture	Encoder	Pretraining	pct_delta	reverse_pct_delta
dataset						
experiment						
longchecker_zero_shot_all	Zero-shot	Multitask	Longformer	All	0.0	0.0
longchecker_zero_shot_fever	Zero-shot	Multitask	Longformer	Fever	-65.4	617.5
roberta_zero_shot	Zero-shot	Multitask	RoBERTa	All	5.4	-4.5
pipeline_zero_shot	Zero-shot	Pipe	Longformer	All	-66.5	354.0
longchecker_as_pipe_zero_shot	Zero-shot	MT / PI	Longformer	All	-54.0	198.2
longchecker_few_shot_all	Few-shot	Multitask	Longformer	All	0.0	0.0
longchecker_few_shot_fever	Few-shot	Multitask	Longformer	Fever	-3.6	4.9
no_pretrain_few_shot	Few-shot	Multitask	Longformer	None	-38.8	103.4
roberta_few_shot	Few-shot	Multitask	RoBERTa	All	-5.9	8.3
pipeline_few_shot	Few-shot	Pipe	Longformer	All	-8.2	9.6
longchecker_as_pipe_few_shot	Few-shot	MT / PI	Longformer	All	-11.4	13.0
longchecker_fully_supervised	Fully-supervised	Multitask	Longformer	All	0.0	0.0
longchecker_fully_supervised_fever	Fully-supervised	Multitask	Longformer	Fever	-2.4	2.6
no_pretrain_supervised	Fully-supervised	Multitask	Longformer	None	-9.2	10.5
roberta_supervised	Fully-supervised	Multitask	RoBERTa	All	-1.1	1.4
pipeline_supervised	Fully-supervised	Pipe	Longformer	All	1.2	-1.0
longchecker_as_pipe_fully_supervised	Fully-supervised	MT / PI	Longformer	All	-8.7	10.0


==> table/main_results_pct_delta.tsv <==
		abst	sent	abst	sent	abst	sent	reverse_pct_delta
		ds1	ds1	ds2	ds2	ds3	ds3	
zero	pjoint	24.00	4.90	43.60	21.30	40.20	21.10	25.68
zero	lc	30.70	7.80	47.20	23.60	46.70	27.80	0.00
few	pjoint	50.00	35.80	66.30	36.20	47.60	34.00	13.96
few	lc	54.70	35.70	69.70	37.40	63.30	45.30	0.00
full	verts	72.60	63.30	62.40	33.90	68.20	63.40	13.52
full	pjoint	71.50	64.90	69.80	40.80	69.10	60.90	8.02
full	lc	77.60	69.10	77.30	43.70	72.50	67.20	0.00

